Investigation of Japanese PnG BERT language model in text-to-speech synthesis for pitch accent language

End-to-end text-to-speech synthesis (TTS) can generate highly natural synthetic speech from raw text. However, rendering the correct pitch accents is still a challenging problem for end-to-end TTS. To tackle the challenge of rendering correct pitch accent in Japanese end-to-end TTS, we adopt PnG~BERT, a self-supervised pretrained model in the character and phoneme domain for TTS. We investigate the effects of features captured by PnG~BERT on Japanese TTS by modifying the fine-tuning condition to determine the conditions helpful inferring pitch accents. We manipulate content of PnG~BERT features from being text-oriented to speech-oriented by changing the number of fine-tuned layers during TTS. In addition, we teach PnG~BERT pitch accent information by fine-tuning with tone prediction as an additional downstream task. Our experimental results show that the features of PnG~BERT captured by pretraining contain information helpful inferring pitch accent, and PnG~BERT outperforms baseline Tacotron on accent correctness in a listening test.

==> correction.txt <==
Q1. Author: Please confirm or add details for any funding or financial support for the research of this article.
A1: We confirmed it.


Q2. Author: Please provide the name of the corresponding author.
A2: “Yusuke Yasuda” is the corresponding author.


Q3. Author: Please check and confirm whether the human/animal disclosure statement in the first footnote is correct as set.
A3 We checked it.


Q4. Author: Please update Refs. [2], [24], [42], and [43].
A4 We looked for alternative references of Refs. 2, 24, 42, and, 43 such as conference papers. We found that they were available only in arxiv prepriint fromat. Therefore we did not update the Refs. If you have a concrete instruction to update the arxiv preprint Refs., please let us know.


Q5. Author: Please provide the complete bibliographic details for Refs. [6] and [21].
A5 We added URL for Ref. 6 and 21. 
We added “howpublished = {\url{http://open-jtalk.sourceforge.net/}}” for the Ref.6 in a bibtex entry.
We added “howpublished = {\url{https://github.com/neologd/mecab-ipadic-neologd}},” for the Ref.21 in a bibtex entry.

@misc{HTSWorkingGroup2014JOPEN,
	Author = {{The HTS Working Group}},
	Title = {{The Japanese TTS System `Open JTalk'}},
	Url = {http://open-jtalk.sourceforge.net/},
	Year = {2015},
	howpublished = {\url{http://open-jtalk.sourceforge.net/}},
	Bdsk-Url-1 = {http://open-jtalk.sourceforge.net/}}

@misc{sato2015mecabipadicneologd,
    title  = {Neologism dictionary based on the language resources on the Web for Mecab},
    author = {Toshinori, Sato},
    url    = {https://github.com/neologd/mecab-ipadic-neologd},
    howpublished = {\url{https://github.com/neologd/mecab-ipadic-neologd}},
    year   = {2015}
}


Q6. Author: Please provide the page range for Ref. [19].
A6 It seems Ref. 19 was published as ICLR poster, so it did not have page range. We replaced Ref.19 in arxiv preprint format. “D. P. Kingma and J. Ba, “Adam: A method for stochastic optimization,”
CoRR, vol. abs/1412.6980, 2014.”

@article{DBLP:journals/corr/KingmaB14,
  author    = {Diederik P. Kingma and
               Jimmy Ba},
  title     = {Adam: {A} Method for Stochastic Optimization},
  journal   = {CoRR},
  volume    = {abs/1412.6980},
  year      = {2014},
  url       = {http://arxiv.org/abs/1412.6980},
  archivePrefix = {arXiv},
  eprint    = {1412.6980},
  timestamp = {Mon, 13 Aug 2018 16:47:35 +0200},
  biburl    = {https://dblp.org/rec/bib/journals/corr/KingmaB14},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}

==> yasuda-IEEEJSTSP(4)/correction.txt <==
Q1. Author: Please confirm or add details for any funding or financial support for the research of this article.
A1: We confirmed it.


Q2. Author: Please provide the name of the corresponding author.
A2: “Yusuke Yasuda” is the corresponding author.


Q3. Author: Please check and confirm whether the human/animal disclosure statement in the first footnote is correct as set.
A3 We checked it.


Q4. Author: Please update Refs. [2], [24], [42], and [43].
A4 We looked for alternative references of Refs. 2, 24, 42, and, 43 such as conference papers. We found that they were available only in arxiv prepriint fromat. Therefore we did not update the Refs. If you have a concrete instruction to update the arxiv preprint Refs., please let us know.


Q5. Author: Please provide the complete bibliographic details for Refs. [6] and [21].
A5 We added URL for Ref. 6 and 21. 
We added “howpublished = {\url{http://open-jtalk.sourceforge.net/}}” for the Ref.6 in a bibtex entry.
We added “howpublished = {\url{https://github.com/neologd/mecab-ipadic-neologd}},” for the Ref.21 in a bibtex entry.

@misc{HTSWorkingGroup2014JOPEN,
	Author = {{The HTS Working Group}},
	Title = {{The Japanese TTS System `Open JTalk'}},
	Url = {http://open-jtalk.sourceforge.net/},
	Year = {2015},
	howpublished = {\url{http://open-jtalk.sourceforge.net/}},
	Bdsk-Url-1 = {http://open-jtalk.sourceforge.net/}}

@misc{sato2015mecabipadicneologd,
    title  = {Neologism dictionary based on the language resources on the Web for Mecab},
    author = {Toshinori, Sato},
    url    = {https://github.com/neologd/mecab-ipadic-neologd},
    howpublished = {\url{https://github.com/neologd/mecab-ipadic-neologd}},
    year   = {2015}
}


Q6. Author: Please provide the page range for Ref. [19].
A6 It seems Ref. 19 was published as ICLR poster, so it did not have page range. We replaced Ref.19 in arxiv preprint format. “D. P. Kingma and J. Ba, “Adam: A method for stochastic optimization,”
CoRR, vol. abs/1412.6980, 2014.”

@article{DBLP:journals/corr/KingmaB14,
  author    = {Diederik P. Kingma and
               Jimmy Ba},
  title     = {Adam: {A} Method for Stochastic Optimization},
  journal   = {CoRR},
  volume    = {abs/1412.6980},
  year      = {2014},
  url       = {http://arxiv.org/abs/1412.6980},
  archivePrefix = {arXiv},
  eprint    = {1412.6980},
  timestamp = {Mon, 13 Aug 2018 16:47:35 +0200},
  biburl    = {https://dblp.org/rec/bib/journals/corr/KingmaB14},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}
